Sittin'On the Dock of the (WiFi) Bay: On the Frame Aggregation under IEEE 802.11 DCF

It is well known that frame aggregation in Internet communications improves transmission efficiency. However, it also causes a delay that for some real-time communications is inappropriate, thus creating a trade-off between efficiency and delay. In this paper, we establish the conditions for frame aggregation under the IEEE 802.11 DCF protocol to be beneficial on average delay. To do so, we first describe the transmission time in IEEE 802.11 in a stochastic framework and then we calculate the optimal value of the frames that, when aggregated, saves transmission time in the long term. Our findings, discussed with numerical experimentation, show that frame aggregation reduces transmission congestion and transmission delays.

==> timeline.tikz <==
\begin{tikzpicture}[scale=0.5\columnwidth]
  \draw[line width=1pt] (0,0)node[left=4mm]{Frame 0} -- node[below=1mm,pos=0.6,scale=2] {$\cdots$} (8,0);
  %\foreach \x/\y in {0/0,1/1,2/2,3/3,7/$n-1$,8/$n$}{
   % \draw[line width=1pt] (\x,-2mm)node[below](\x){\strut\y} -- (\x,2mm)node[above]{$\$ 1$};
   % }
   %\draw[line width=1pt] (0,-2mm) -- +(0,2mm)node[above]{ccc}
    \draw[-latex] (0,0mm) -- +(0,+10mm)node[below]{ };
    \draw[-latex] (8,-7mm) -- +(0,-10mm)node[below]{$S_{ni}$};
\end{tikzpicture}

